An example of a bouncing dark matter -- EPS-HEP2023

Thermal dark matter, which, after chemical decoupling from the Standard Model thermal plasma rises its yield before it freezes-out, is a new feature of thermal DM scenarios dubbed as "Bouncing Dark Matter". In the following short note, we introduce the topic, exemplifying the mechanism with a simple model that extends the SM with two dark matter particles, a fermion, and a pNGB, plus a second Higgs. We explore the features of the thermal freeze-out of this scenario, with particular emphasis on the exponential growth of the yield of the pNGB. We test the model under collider bounds, relic abundance, direct detection, and we study prospects for indirect detection observables.

==> readme.txt <==
Le versioni "master" dei file in questo folder si possono trovare in
https://gitlab.sissamedialab.it/gamboz/pos/-/tree/master/var/package

mg 2020-07-14

